Massive-MIMO Iterative Channel Estimation and Decoding (MICED) in the Uplink

Massive MIMO uses a large number of antennas to increase the spectral efficiency (SE) through spatial multiplexing of users, which requires accurate channel state information. It is often assumed that regular pilots (RP), where a fraction of the time-frequency resources is reserved for pilots, suffices to provide high SE. However, the SE is limited by the pilot overhead and pilot contamination. An alternative is superimposed pilots (SP) where all resources are used for pilots and data. This removes the pilot overhead and reduces pilot contamination by using longer pilots. However, SP suffers from data interference that reduces the SE gains. This paper proposes the Massive-MIMO Iterative Channel Estimation and Decoding (MICED) algorithm where partially decoded data is used as side-information to improve the channel estimation and increase SE. We show that users with precise data estimates can help users with poor data estimates to decode. Numerical results with QPSK modulation and LDPC codes show that the MICED algorithm increases the SE and reduces the block-error-rate with RP and SP compared to conventional methods. The MICED algorithm with SP delivers the highest SE and it is especially effective in scenarios with short coherence blocks like high mobility or high frequencies.

==> Figures/GaussSE_vs_K.txt <==
(0)x-axis_dataEst	(1)RPSMMSEpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPMRpilotReuse_1	(4)RPSMMSEdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPMRdataReuse_1	(7)RPSMMSEpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPMRpilotReuse_3	(10)RPSMMSEdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPMRdataReuse_3	(13)SPSMMSEpilotReuse_4	(14)SPISMMSEpilotReuse_4	(15)SPMRpilotReuse_4	(16)SPSMMSEdataReuse_4	(17)SPISMMSEdataReuse_4	(18)SPMRdataReuse_4																																	
   1.0000000e+01   2.9472172e+01   2.8730897e+01   1.9975970e+01   3.2482389e+01   3.1254337e+01   2.4154010e+01   2.9365946e+01   2.8260490e+01   1.9043985e+01   2.9257538e+01   2.8119954e+01   2.1668530e+01   2.5632868e+01   2.4560096e+01   1.8567589e+01   2.9925620e+01   2.8632107e+01   2.1932329e+01
   2.0000000e+01   4.1483327e+01   4.0086923e+01   2.7975218e+01   4.5928541e+01   4.3558523e+01   3.5808982e+01   3.5628245e+01   3.3823394e+01   2.2885755e+01   3.6244916e+01   3.4285523e+01   2.8088941e+01   3.4812672e+01   3.2735750e+01   2.5416554e+01   4.2578636e+01   4.0067916e+01   3.3662249e+01
   3.0000000e+01   4.7794628e+01   4.5577621e+01   3.2241505e+01   5.3586478e+01   4.9642036e+01   4.3005249e+01   3.3442849e+01   3.0949195e+01   2.1491995e+01   3.5064536e+01   3.2170029e+01   2.7940651e+01   4.1285382e+01   3.8489358e+01   2.9947726e+01   5.3038068e+01   4.8683099e+01   4.3080301e+01
   4.0000000e+01   5.0016956e+01   4.6893614e+01   3.4082582e+01   5.7348356e+01   5.1627883e+01   4.7162053e+01   2.6135691e+01   2.3412669e+01   1.6945983e+01   2.8402555e+01   2.4830343e+01   2.3175726e+01   4.3879107e+01   4.0618678e+01   3.2245911e+01   5.8972376e+01   5.2319803e+01   4.9240485e+01
   5.0000000e+01   4.9965564e+01   4.6003472e+01   3.4475895e+01   5.8738579e+01   5.1333367e+01   4.9247415e+01   1.5991080e+01   1.3783080e+01   1.0513653e+01   1.2984138e+01   1.0370499e+01   5.0313011e+00   4.4779900e+01   4.1440067e+01   3.3497784e+01   6.3227764e+01   5.4277912e+01   5.4009054e+01
   6.0000000e+01   4.8518053e+01   4.3777057e+01   3.3997815e+01   5.8636326e+01   4.9588701e+01   5.0049901e+01   4.1852287e+00   3.4483999e+00   2.7939735e+00   2.6248903e+00   6.3650262e-02   6.5518447e-01   4.4909305e+01   4.1641748e+01   3.4246304e+01   6.6332018e+01   5.5194896e+01   5.7677487e+01


==> Figures/GaussSE_vs_M.txt <==
(0)x-axis_dataEst	(1)RPSMMSEpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPMRpilotReuse_1	(4)RPSMMSEdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPMRdataReuse_1	(7)RPSMMSEpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPMRpilotReuse_3	(10)RPSMMSEdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPMRdataReuse_3	(13)SPSMMSEpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPMRpilotReuse_19	(16)SPSMMSEdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPMRdataReuse_19													
   5.0000000e+01   2.1000605e+00   2.0228998e+00   1.3961423e+00   2.4338675e+00   2.2842859e+00   1.7756625e+00   2.1142323e+00   1.9958232e+00   1.3345444e+00   2.1831882e+00   2.0449215e+00   1.5882427e+00   1.8940903e+00   1.7727872e+00   1.3169036e+00   2.1573276e+00   2.0078973e+00   1.5725370e+00
   1.0000000e+02   2.9234763e+00   2.8513452e+00   1.9924853e+00   3.2327090e+00   3.1139413e+00   2.4158470e+00   2.9244594e+00   2.8165696e+00   1.9049837e+00   2.9125431e+00   2.8030525e+00   2.1684421e+00   2.5412955e+00   2.4341622e+00   1.8493080e+00   2.9760662e+00   2.8515533e+00   2.2002762e+00
   1.5000000e+02   3.4028384e+00   3.3319254e+00   2.3797143e+00   3.6683611e+00   3.5621423e+00   2.8094719e+00   3.4028144e+00   3.2990360e+00   2.2785068e+00   3.3209026e+00   3.2232788e+00   2.5302932e+00   2.8748778e+00   2.7787619e+00   2.1744777e+00   3.4450089e+00   3.3299798e+00   2.5973525e+00
   2.0000000e+02   3.7351765e+00   3.6654184e+00   2.6659808e+00   3.9541337e+00   3.8560217e+00   3.0909646e+00   3.7314298e+00   3.6307335e+00   2.5541141e+00   3.5858444e+00   3.4946393e+00   2.7837241e+00   3.0830805e+00   2.9950436e+00   2.4024166e+00   3.7550834e+00   3.6456804e+00   2.8835454e+00
   2.5000000e+02   3.9880256e+00   3.9185795e+00   2.8923197e+00   4.1611229e+00   4.0673276e+00   3.3078132e+00   3.9848585e+00   3.8863150e+00   2.7770930e+00   3.7804700e+00   3.6935445e+00   2.9822643e+00   3.2292356e+00   3.1476734e+00   2.5709280e+00   3.9892693e+00   3.8833396e+00   3.1063226e+00
   3.0000000e+02   4.1866893e+00   4.1172659e+00   3.0763205e+00   4.3186938e+00   4.2282720e+00   3.4766658e+00   4.1921333e+00   4.0943928e+00   2.9611179e+00   3.9326155e+00   3.8484261e+00   3.1427243e+00   3.3331444e+00   3.2561230e+00   2.7045789e+00   4.1616969e+00   4.0581861e+00   3.2821849e+00
   3.5000000e+02   4.3504182e+00   4.2815666e+00   3.2313855e+00   4.4421298e+00   4.3542062e+00   3.6173829e+00   4.3610386e+00   4.2651742e+00   3.1180106e+00   4.0528437e+00   3.9712046e+00   3.2748237e+00   3.4159215e+00   3.3433057e+00   2.8111041e+00   4.3054357e+00   4.2040982e+00   3.4284593e+00
   4.0000000e+02   4.4858406e+00   4.4171539e+00   3.3654118e+00   4.5419529e+00   4.4560389e+00   3.7360965e+00   4.5046919e+00   4.4086745e+00   3.2533538e+00   4.1496691e+00   4.0693018e+00   3.3855046e+00   3.4817718e+00   3.4131715e+00   2.9022488e+00   4.4180236e+00   4.3183964e+00   3.5548947e+00


==> Figures/GaussSE_vs_dataEst.txt <==
(0)x-axis_dataEst	(1)RPSMMSEpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPMRpilotReuse_1	(4)RPSMMSEdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPMRdataReuse_1	(7)RPSMMSEpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPMRpilotReuse_3	(10)RPSMMSEdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPMRdataReuse_3	(13)SPSMMSEpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPMRpilotReuse_19	(16)SPSMMSEdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPMRdataReuse_19													
   1.0000000e-02   2.9041253e+00   2.8331138e+00   1.9851319e+00   2.6153037e+00   2.5365639e+00   1.8332455e+00   2.9025266e+00   2.7970736e+00   1.8967875e+00   2.8340896e+00   2.7363228e+00   1.8722873e+00   2.5330584e+00   2.4274992e+00   1.8440728e+00   2.5196311e+00   2.4232871e+00   1.7377043e+00
   5.0000000e-02   2.9019448e+00   2.8312684e+00   1.9855547e+00   2.4872234e+00   2.3953578e+00   1.7798598e+00   2.9016632e+00   2.7954008e+00   1.8964622e+00   2.7093107e+00   2.6163729e+00   1.8351024e+00   2.5336789e+00   2.4288486e+00   1.8451634e+00   2.5668931e+00   2.4696617e+00   1.7771740e+00
   1.0000000e-01   2.9049127e+00   2.8342234e+00   1.9861168e+00   2.5817940e+00   2.4841545e+00   1.8538246e+00   2.8992045e+00   2.7935382e+00   1.8957133e+00   2.6693741e+00   2.5762243e+00   1.8379475e+00   2.5305221e+00   2.4254913e+00   1.8428223e+00   2.6150866e+00   2.5161878e+00   1.8180160e+00
   1.5000000e-01   2.9028323e+00   2.8321874e+00   1.9849108e+00   2.6845421e+00   2.5845677e+00   1.9306954e+00   2.9008534e+00   2.7951977e+00   1.8952111e+00   2.6728817e+00   2.5790272e+00   1.8597773e+00   2.5331563e+00   2.4283670e+00   1.8437476e+00   2.6616514e+00   2.5602584e+00   1.8602335e+00
   2.0000000e-01   2.9022218e+00   2.8318154e+00   1.9845950e+00   2.7742933e+00   2.6727273e+00   1.9981410e+00   2.9004625e+00   2.7955718e+00   1.8956508e+00   2.6893750e+00   2.5950692e+00   1.8873229e+00   2.5286407e+00   2.4233733e+00   1.8423453e+00   2.7033890e+00   2.5992337e+00   1.8990285e+00
   3.0000000e-01   2.9035934e+00   2.8336784e+00   1.9854804e+00   2.9248403e+00   2.8198561e+00   2.1176988e+00   2.9043478e+00   2.7990233e+00   1.8966806e+00   2.7439353e+00   2.6462135e+00   1.9514778e+00   2.5284792e+00   2.4237815e+00   1.8417190e+00   2.7754098e+00   2.6674430e+00   1.9742122e+00
   4.0000000e-01   2.9063833e+00   2.8361780e+00   1.9876251e+00   3.0430925e+00   2.9345110e+00   2.2226829e+00   2.9037178e+00   2.7973548e+00   1.8982087e+00   2.7965258e+00   2.6951774e+00   2.0205518e+00   2.5304706e+00   2.4254832e+00   1.8434973e+00   2.8460483e+00   2.7323657e+00   2.0484414e+00
   6.0000000e-01   2.9050920e+00   2.8345262e+00   1.9860807e+00   3.2112298e+00   3.0925558e+00   2.4021914e+00   2.9003558e+00   2.7942349e+00   1.8955581e+00   2.8950365e+00   2.7852302e+00   2.1566499e+00   2.5311555e+00   2.4252530e+00   1.8437376e+00   2.9571137e+00   2.8315066e+00   2.1882155e+00
   8.0000000e-01   2.9001445e+00   2.8296776e+00   1.9823446e+00   3.3357858e+00   3.2038957e+00   2.5824881e+00   2.9018783e+00   2.7961550e+00   1.8971374e+00   2.9859749e+00   2.8655635e+00   2.3090011e+00   2.5306825e+00   2.4256825e+00   1.8428886e+00   3.0480192e+00   2.9103618e+00   2.3312783e+00
   1.0000000e+00   2.9043616e+00   2.8345160e+00   1.9850626e+00   3.4473461e+00   3.2987572e+00   2.7891947e+00   2.9024279e+00   2.7968272e+00   1.8976163e+00   3.0704214e+00   2.9361142e+00   2.4859672e+00   2.5323487e+00   2.4275304e+00   1.8427248e+00   3.1340602e+00   2.9815630e+00   2.4878249e+00


==> Figures/GaussSE_vs_tau_c.txt <==
(0)x-axis_dataEst	(1)RPSMMSEpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPMRpilotReuse_1	(4)RPSMMSEdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPMRdataReuse_1	(7)RPSMMSEpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPMRpilotReuse_3	(10)RPSMMSEdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPMRdataReuse_3	(13)SPSMMSEpilotReuse_4	(14)SPISMMSEpilotReuse_4	(15)SPMRpilotReuse_4	(16)SPSMMSEdataReuse_4	(17)SPISMMSEdataReuse_4	(18)SPMRdataReuse_4																																																																																																							
   3.5000000e+01   2.2266434e+00   2.1709683e+00   1.5027727e+00   2.2291872e+00   2.1545850e+00   1.7300091e+00   4.9849409e-01   4.7994148e-01   3.2154522e-01   3.9498300e-01   2.8417248e-01   2.3567419e-01   1.6336339e+00   1.5408281e+00   1.2953231e+00   2.5116383e+00   2.4168976e+00   1.9166839e+00
   5.0000000e+01   2.4923294e+00   2.4298453e+00   1.6825555e+00   2.5283313e+00   2.4423432e+00   1.9470392e+00   1.3972579e+00   1.3451497e+00   9.0174590e-01   1.3948739e+00   1.3430777e+00   1.0460217e+00   1.8606030e+00   1.7643486e+00   1.4394738e+00   2.6803083e+00   2.5801554e+00   2.0189237e+00
   1.0000000e+02   2.8027402e+00   2.7322841e+00   1.8920579e+00   2.9714698e+00   2.8665683e+00   2.2438240e+00   2.4444540e+00   2.3534379e+00   1.5764953e+00   2.4050462e+00   2.3176192e+00   1.7955043e+00   2.2324998e+00   2.1296411e+00   1.6709688e+00   2.8480540e+00   2.7365875e+00   2.1241643e+00
   1.5000000e+02   2.9062334e+00   2.8331418e+00   1.9623854e+00   3.1572270e+00   3.0402415e+00   2.3575898e+00   2.7939321e+00   2.6901436e+00   1.8019130e+00   2.7663624e+00   2.6621466e+00   2.0516769e+00   2.4455483e+00   2.3389017e+00   1.7889597e+00   2.9512795e+00   2.8280756e+00   2.1718476e+00
   2.0000000e+02   2.9570604e+00   2.8829451e+00   1.9977249e+00   3.2619135e+00   3.1369285e+00   2.4190524e+00   2.9701928e+00   2.8596056e+00   1.9142254e+00   2.9608093e+00   2.8445430e+00   2.1856781e+00   2.5847863e+00   2.4738386e+00   1.8623371e+00   3.0165829e+00   2.8827618e+00   2.2034575e+00
   2.5000000e+02   2.9917251e+00   2.9169277e+00   2.0191280e+00   3.3349040e+00   3.2025939e+00   2.4617870e+00   3.0766524e+00   2.9628574e+00   1.9831014e+00   3.0853668e+00   2.9608844e+00   2.2706152e+00   2.6758873e+00   2.5619360e+00   1.9111561e+00   3.0481136e+00   2.9085044e+00   2.2222902e+00
   3.0000000e+02   3.0116756e+00   2.9356661e+00   2.0333443e+00   3.3805995e+00   3.2417404e+00   2.4875504e+00   3.1418122e+00   3.0250308e+00   2.0279068e+00   3.1666207e+00   3.0348447e+00   2.3256961e+00   2.7469632e+00   2.6299488e+00   1.9435784e+00   3.0730175e+00   2.9265885e+00   2.2311984e+00
   3.5000000e+02   3.0271622e+00   2.9506639e+00   2.0439876e+00   3.4175000e+00   3.2726273e+00   2.5074782e+00   3.1931343e+00   3.0745506e+00   2.0608056e+00   3.2313494e+00   3.0930471e+00   2.3690210e+00   2.7978396e+00   2.6773767e+00   1.9702892e+00   3.0926436e+00   2.9415934e+00   2.2412864e+00
   4.0000000e+02   3.0351308e+00   2.9592208e+00   2.0508047e+00   3.4420885e+00   3.2935122e+00   2.5207420e+00   3.2297967e+00   3.1111147e+00   2.0827725e+00   3.2789730e+00   3.1375357e+00   2.3980741e+00   2.8360377e+00   2.7127191e+00   1.9863872e+00   3.1022121e+00   2.9460220e+00   2.2446432e+00
   4.5000000e+02   3.0469690e+00   2.9698678e+00   2.0562000e+00   3.4667424e+00   3.3136364e+00   2.5339312e+00   3.2596679e+00   3.1389017e+00   2.1031220e+00   3.3186798e+00   3.1706651e+00   2.4245989e+00   2.8723548e+00   2.7466616e+00   2.0060030e+00   3.1141772e+00   2.9555523e+00   2.2535861e+00
   5.0000000e+02   3.0507034e+00   2.9735756e+00   2.0597693e+00   3.4825190e+00   3.3259207e+00   2.5428520e+00   3.2831880e+00   3.1614475e+00   2.1166573e+00   3.3487644e+00   3.1969760e+00   2.4431050e+00   2.8970896e+00   2.7682763e+00   2.0181450e+00   3.1236123e+00   2.9615450e+00   2.2559945e+00


==> Figures/MSE_ch_vs_dataEst.txt <==
(0)x-axis_dataEst	(1)RPpilotReuse_1	(2)MSE_RPpilotLBReuse_1	(3)MSE_RPdataReuse_1	(4)MSE_RPdataLBReuse_1	(5)RPpilotReuse_3	(6)MSE_RPpilotLBReuse_3	(7)MSE_RPdataReuse_3	(8)MSE_RPdataLBReuse_3	(9)MSE_SPpilot	(10)MSE_SPpilotLB	(11)MSE_SPdata	(12)MSE_SPdataLB																			
   1.0000000e-02   1.3806942e-01   1.3775939e-01   1.6042201e-01   1.5884572e-01   3.1000000e-02   3.1000000e-02   3.9870913e-02   3.9351831e-02   7.8007775e-02   7.7880236e-02   7.6468311e-02   7.5950902e-02
   5.0000000e-02   1.3741975e-01   1.3775939e-01   1.5605627e-01   1.5556433e-01   3.1000000e-02   3.1000000e-02   5.2389425e-02   5.2111454e-02   7.8281369e-02   7.7880236e-02   7.0839650e-02   6.8940895e-02
   1.0000000e-01   1.3698640e-01   1.3775939e-01   1.2981064e-01   1.2883426e-01   3.1000000e-02   3.1000000e-02   5.6497959e-02   5.5958621e-02   7.7949132e-02   7.7880236e-02   6.3878666e-02   6.1496868e-02
   1.5000000e-01   1.3730783e-01   1.3775939e-01   1.0861340e-01   1.0694382e-01   3.1000000e-02   3.1000000e-02   5.5353514e-02   5.4885311e-02   7.8154943e-02   7.7880236e-02   5.8464874e-02   5.5194335e-02
   2.0000000e-01   1.3809312e-01   1.3775939e-01   9.1962857e-02   9.0252745e-02   3.1000000e-02   3.1000000e-02   5.2124126e-02   5.2020282e-02   7.7376183e-02   7.7880236e-02   5.2632446e-02   4.9783504e-02
   3.0000000e-01   1.3794062e-01   1.3775939e-01   6.9035786e-02   6.7034927e-02   3.1000000e-02   3.1000000e-02   4.5440557e-02   4.4966374e-02   7.7885840e-02   7.7880236e-02   4.4076469e-02   4.0957405e-02
   4.0000000e-01   1.3806235e-01   1.3775939e-01   5.3129449e-02   5.1733835e-02   3.1000000e-02   3.1000000e-02   3.8774767e-02   3.8178680e-02   7.8305921e-02   7.7880236e-02   3.7538917e-02   3.4044246e-02
   6.0000000e-01   1.3718829e-01   1.3775939e-01   3.3986114e-02   3.2710766e-02   3.1000000e-02   3.1000000e-02   2.7523720e-02   2.7084797e-02   7.7947531e-02   7.7880236e-02   2.7121468e-02   2.3855428e-02
   8.0000000e-01   1.3828094e-01   1.3775939e-01   2.2209887e-02   2.1207375e-02   3.1000000e-02   3.1000000e-02   1.9231827e-02   1.8814782e-02   7.8482573e-02   7.7880236e-02   1.9749382e-02   1.6644082e-02
   1.0000000e+00   1.3797571e-01   1.3775939e-01   1.3963971e-02   1.3380059e-02   3.1000000e-02   3.1000000e-02   1.2879280e-02   1.2471245e-02   7.7214848e-02   7.7880236e-02   1.3997374e-02   1.1212878e-02


==> Figures/MSE_ch_vs_tau_c.txt <==
(0)x-axis_dataEst	(1)RPpilotReuse_1	(2)MSE_RPpilotLBReuse_1	(3)MSE_RPdataReuse_1	(4)MSE_RPdataLBReuse_1	(5)RPpilotReuse_3	(6)MSE_RPpilotLBReuse_3	(7)MSE_RPdataReuse_3	(8)MSE_RPdataLBReuse_3	(9)MSE_SPpilot	(10)MSE_SPpilotLB	(11)MSE_SPdata	(12)MSE_SPdataLB																																																																																																													
   5.0000000e+01   1.5054227e-01   1.5029203e-01   9.2487642e-02   8.4907637e-02   3.1000000e-02   3.1000000e-02   3.9754492e-02   3.3963769e-02   2.1168433e-01   2.1085140e-01   9.1255224e-02   7.1177575e-02
   1.0000000e+02   1.5042696e-01   1.5029203e-01   5.7158989e-02   5.3726086e-02   3.1000000e-02   3.1000000e-02   3.7369775e-02   3.6283926e-02   1.2586018e-01   1.2588708e-01   4.7327645e-02   4.0255503e-02
   1.5000000e+02   1.4921737e-01   1.5029203e-01   4.1386214e-02   3.9507120e-02   3.1000000e-02   3.1000000e-02   3.1350734e-02   3.0491738e-02   9.1761188e-02   9.1501580e-02   3.3024346e-02   2.8501479e-02
   2.0000000e+02   1.5106995e-01   1.5029203e-01   3.2842601e-02   3.1408453e-02   3.1000000e-02   3.1000000e-02   2.6475559e-02   2.5855773e-02   7.0786443e-02   7.1199765e-02   2.4625761e-02   2.1669031e-02
   2.5000000e+02   1.4953272e-01   1.5029203e-01   2.6941231e-02   2.6154221e-02   3.1000000e-02   3.1000000e-02   2.2750523e-02   2.2374096e-02   5.8370480e-02   5.8831101e-02   1.9919997e-02   1.7703686e-02
   3.0000000e+02   1.4974868e-01   1.5029203e-01   2.2919888e-02   2.2456636e-02   3.1000000e-02   3.1000000e-02   2.0299848e-02   1.9709593e-02   5.0537674e-02   5.0573709e-02   1.6912209e-02   1.5060641e-02
   3.5000000e+02   1.5168353e-01   1.5029203e-01   2.0239750e-02   1.9706246e-02   3.1000000e-02   3.1000000e-02   1.7992940e-02   1.7615779e-02   4.7225272e-02   4.6984114e-02   1.5578225e-02   1.3838152e-02
   4.0000000e+02   1.5077790e-01   1.5029203e-01   1.7975669e-02   1.7576516e-02   3.1000000e-02   3.1000000e-02   1.6142438e-02   1.5930124e-02   3.9535144e-02   3.9572179e-02   1.2985266e-02   1.1629935e-02
   4.5000000e+02   1.4979763e-01   1.5029203e-01   1.6160737e-02   1.5876328e-02   3.1000000e-02   3.1000000e-02   1.4608127e-02   1.4544732e-02   3.7046744e-02   3.6881443e-02   1.1914076e-02   1.0687323e-02
   5.0000000e+02   1.5060069e-01   1.5029203e-01   1.4667563e-02   1.4486172e-02   3.1000000e-02   3.1000000e-02   1.3601755e-02   1.3386084e-02   3.2736204e-02   3.2529347e-02   1.0565741e-02   9.4928435e-03


==> Figures/QPSK_BER_vs_M_R05.txt <==
(1)x-axis_M_R05_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   2.5000000e+01   1.1136444e-01   6.9841146e-02   6.2846933e-02   6.6690394e-02   6.7826678e-02   5.0191406e-02   8.3265625e-02   5.1336733e-02   3.7466797e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2985127e-01   8.4948712e-02   6.9491102e-02   8.6215205e-02   9.8098524e-02   7.7142216e-02
   5.0000000e+01   3.4620515e-02   1.7476997e-02   1.5367188e-02   1.3168764e-02   1.8284433e-02   1.2307002e-02   2.1505715e-02   1.2459635e-02   9.7037037e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.9668258e-02   2.0701461e-02   1.7145616e-02   2.2521629e-02   2.4557943e-02   1.9289062e-02
   1.0000000e+02   7.2824797e-03   1.2866753e-03   1.0363860e-03   3.7022569e-04   7.8464988e-04   4.9197049e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8998843e-03   3.8451968e-03   3.1384549e-03   2.3706597e-03   3.9401765e-03   2.8997396e-03
   1.2500000e+02   2.2698206e-03   1.1422164e-04   1.0995370e-04   1.0706019e-05   4.6223958e-05   1.0561343e-05   1.1116175e-03   3.8700810e-05   2.0978009e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.1213108e-03   1.1780961e-03   9.2375579e-04   3.9279514e-04   8.8302951e-04   6.0510706e-04
   1.5000000e+02   5.9056713e-04   1.9820602e-05   1.9169560e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.5921586e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.2385706e-03   2.3423032e-04   1.6572627e-04   5.0130208e-05   1.4279514e-04   7.2916667e-05
   1.7500000e+02   9.9754051e-05   3.8339120e-06   2.1701389e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8379630e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.9039352e-04   1.5625000e-05   2.1412037e-05   0.0000000e+00   3.1828704e-06   3.3275463e-06
   2.0000000e+02   2.0760995e-05   7.2337963e-08   7.2337963e-08   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5700231e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.3111979e-04   2.5752315e-05   1.2225116e-05   0.0000000e+00   1.3165509e-05   0.0000000e+00
   2.2500000e+02   0.0000000e+00   2.8935185e-07   7.2337963e-08   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.7760417e-05   6.5104167e-07   7.9571759e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.5000000e+02   0.0000000e+00   0.0000000e+00   1.4467593e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1701389e-06   1.8084491e-06   1.9531250e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00
   2.7500000e+02   0.0000000e+00   1.4467593e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0978009e-06   2.6041667e-06   6.5104167e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.0000000e+02   7.2337963e-08   0.0000000e+00   1.4467593e-07   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.7488426e-06   1.2297454e-06   1.4467593e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.2500000e+02   0.0000000e+00   7.2337963e-08   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1701389e-06   8.6805556e-07   1.3020833e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00
   3.5000000e+02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3275463e-06   1.4467593e-06   1.2297454e-06   0.0000000e+00   0.0000000e+00   0.0000000e+00


==> Figures/QPSK_BER_vs_iter_R05.txt <==
(1)x-axis_iter	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   0.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   7.2824797e-03   1.2866753e-03   1.0363860e-03   4.1810619e-03   4.4560185e-04   3.2747396e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   9.8998843e-03   3.8451968e-03   3.1384549e-03   9.8998843e-03   3.8451968e-03   3.1384549e-03
   1.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   2.3145255e-03   1.1015625e-03   6.8742766e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8998843e-03   3.8451968e-03   3.1384549e-03   6.0808015e-03   4.5480324e-03   3.5643084e-03
   2.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   6.0264757e-04   7.6367188e-04   4.7186053e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8998843e-03   3.8451968e-03   3.1384549e-03   2.8167679e-03   3.7202691e-03   2.7505787e-03
   3.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   4.1174769e-04   8.9366319e-04   5.5823206e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8998843e-03   3.8451968e-03   3.1384549e-03   2.8381076e-03   4.1198640e-03   3.0424624e-03
   4.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   3.7022569e-04   7.8464988e-04   4.9197049e-04   4.1810619e-03   4.4560185e-04   3.2747396e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.8998843e-03   3.8451968e-03   3.1384549e-03   2.3706597e-03   3.9401765e-03   2.8997396e-03
   5.0000000e+00   7.2824797e-03   1.2866753e-03   1.0363860e-03   4.6223958e-05   1.6565394e-04   7.8559028e-05   4.1810619e-03   4.4560185e-04   3.2747396e-04   3.6168981e-05   1.0843461e-04   4.2173032e-05   9.8998843e-03   3.8451968e-03   3.1384549e-03   5.1960359e-04   1.4475550e-03   9.0502025e-04


==> Figures/QPSK_BER_vs_tau_c_R05.txt <==
(1)x-axis_tau_c_R05_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_4	(14)SPISMMSEpilotReuse_4	(15)SPSMMSEpilotReuse_4	(16)SPMRdataReuse_4	(17)SPISMMSEdataReuse_4	(18)SPSMMSEdataReuse_4	
   3.5000000e+01   5.4340278e-04   1.5711806e-04   1.1718750e-04   3.9409722e-04   1.2152778e-04   4.3402778e-05   5.2951389e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.8552951e-02   2.4501736e-02   1.3214410e-02   8.8532986e-03   8.7022569e-03   8.0052083e-03
   5.0000000e+01   3.0034722e-04   1.6493056e-05   1.6493056e-05   6.6840278e-05   0.0000000e+00   0.0000000e+00   4.5138889e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7226563e-02   9.9045139e-03   8.6085069e-03   7.6631944e-03   7.8680556e-03   6.8949653e-03
   7.5000000e+01   3.3333333e-04   9.2013889e-05   7.8993056e-05   2.4739583e-04   9.4618056e-05   1.0069444e-04   3.1597222e-04   6.1631944e-05   5.7291667e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.6302083e-03   6.6753472e-03   5.9322917e-03   5.8489583e-03   5.7291667e-03   5.1336806e-03
   1.0000000e+02   9.5920139e-04   5.3906250e-04   4.1840278e-04   8.4548611e-04   6.0243056e-04   3.9670139e-04   6.3281250e-04   1.2152778e-04   6.0763889e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.0963542e-03   5.7777778e-03   5.3472222e-03   6.9531250e-03   6.4843750e-03   5.7204861e-03
   1.5000000e+02   1.0538194e-03   3.1597222e-04   1.6319444e-04   7.6128472e-04   4.9913194e-04   1.8315972e-04   1.2751736e-03   2.6562500e-04   3.5590278e-05   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.9253472e-03   3.7473958e-03   3.2421875e-03   5.1987847e-03   4.9756944e-03   3.9218750e-03
   2.0000000e+02   1.2387153e-03   7.0225694e-04   6.7100694e-04   1.0407986e-03   8.9496528e-04   8.2725694e-04   1.1562500e-03   5.5208333e-04   5.5815972e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.7057292e-03   4.3663194e-03   4.0729167e-03   6.6197917e-03   5.9487847e-03   5.4800347e-03
   2.5000000e+02   1.6250000e-03   1.0902778e-03   7.2482639e-04   1.1137153e-03   1.0156250e-03   6.2673611e-04   1.1831597e-03   5.7378472e-04   3.8107639e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.9036458e-03   3.9748264e-03   3.6171875e-03   6.1727431e-03   5.6805556e-03   4.9748264e-03
   3.0000000e+02   9.5659722e-04   6.4496528e-04   5.4079861e-04   8.7934028e-04   7.7256944e-04   7.0746528e-04   8.2118056e-04   4.4357639e-04   3.6892361e-04   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.0581597e-03   2.4019097e-03   2.4279514e-03   5.2552083e-03   3.6519097e-03   3.6970486e-03


==> Figures/QPSK_BLER_vs_iter_to_20_R05.txt <==
(1)x-axis_iter	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   0.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00
   1.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   1.1527642e-01   6.9922764e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.5359756e-01   8.3750000e-02   0.0000000e+00
   2.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   1.0086992e-01   6.3780488e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.4808333e-01   8.2168699e-02   0.0000000e+00
   3.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   9.0398374e-02   6.0819106e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.4094512e-01   8.1349593e-02   0.0000000e+00
   4.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   8.3416667e-02   5.9512195e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.3299390e-01   8.0900407e-02   0.0000000e+00
   5.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   7.6556911e-02   5.8762195e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.2303252e-01   8.0646341e-02   0.0000000e+00
   6.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   7.0876016e-02   5.8302846e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.1320732e-01   8.0469512e-02   0.0000000e+00
   7.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   6.6121951e-02   5.8012195e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.0557114e-01   8.0325203e-02   0.0000000e+00
   8.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   6.2341463e-02   5.7806911e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.0008537e-01   8.0225610e-02   0.0000000e+00
   9.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.9556911e-02   5.7642276e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   9.6134146e-02   8.0132114e-02   0.0000000e+00
   1.0000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.7656504e-02   5.7532520e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   9.3426829e-02   8.0071138e-02   0.0000000e+00
   1.1000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.6331301e-02   5.7430894e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   9.1585366e-02   8.0020325e-02   0.0000000e+00
   1.2000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.5471545e-02   5.7351626e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   9.0201220e-02   7.9985772e-02   0.0000000e+00
   1.3000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.4782520e-02   5.7288618e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.9250000e-02   7.9957317e-02   0.0000000e+00
   1.4000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.4286585e-02   5.7225610e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.8481707e-02   7.9916667e-02   0.0000000e+00
   1.5000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.3841463e-02   5.7193089e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.7928862e-02   7.9888211e-02   0.0000000e+00
   1.6000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.3436992e-02   5.7152439e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.7441057e-02   7.9857724e-02   0.0000000e+00
   1.7000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.3071138e-02   5.7130081e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.7028455e-02   7.9839431e-02   0.0000000e+00
   1.8000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.2825203e-02   5.7099593e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.6674797e-02   7.9823171e-02   0.0000000e+00
   1.9000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.2589431e-02   5.7075203e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.6422764e-02   7.9810976e-02   0.0000000e+00
   2.0000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   5.2380081e-02   5.7052846e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   8.6186992e-02   7.9802846e-02   0.0000000e+00
   2.1000000e+01   1.5260976e-01   7.5810976e-02   0.0000000e+00   3.1058943e-02   4.4967480e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   3.1591463e-02   4.5109756e-02   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   5.5178862e-02   7.0577236e-02   0.0000000e+00


==> Figures/QPSK_MutInf_vs_M_R075.txt <==
(0)x-axis_M_R075_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   1.5000000e+01   4.4018496e-01   5.4316826e-01   5.7935386e-01   8.2472759e-01   8.3395705e-01   8.9739911e-01   4.3744141e-01   5.4417038e-01   6.0405653e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.2662432e-01   4.7685071e-01   5.4068132e-01   7.9954534e-01   8.0494845e-01   8.7090491e-01
   2.5000000e+01   6.8522023e-01   8.6143482e-01   8.9977858e-01   1.0498840e+00   1.0934961e+00   1.1585009e+00   6.6940221e-01   8.4525134e-01   9.0010465e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.6085309e-01   7.7646417e-01   8.4886245e-01   9.7007054e-01   1.0305931e+00   1.1078728e+00
   5.0000000e+01   1.0230852e+00   1.1690202e+00   1.1899004e+00   1.2784707e+00   1.2866440e+00   1.3150964e+00   9.6940380e-01   1.0926508e+00   1.1184831e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0104496e+00   1.1612646e+00   1.2063390e+00   1.2979403e+00   1.3217158e+00   1.3585425e+00
   7.5000000e+01   1.1589650e+00   1.2635195e+00   1.2762579e+00   1.3360226e+00   1.3338810e+00   1.3544976e+00   1.0773852e+00   1.1640508e+00   1.1795576e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.1751541e+00   1.2943190e+00   1.3205468e+00   1.3893516e+00   1.3899425e+00   1.4119228e+00
   1.0000000e+02   1.2260597e+00   1.3082632e+00   1.3164802e+00   1.3624564e+00   1.3579629e+00   1.3740392e+00   1.1288467e+00   1.1963905e+00   1.2062118e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2618230e+00   1.3542953e+00   1.3717483e+00   1.4227309e+00   1.4175927e+00   1.4349444e+00
   1.2500000e+02   1.2669850e+00   1.3331871e+00   1.3388547e+00   1.3773847e+00   1.3710419e+00   1.3832771e+00   1.1606627e+00   1.2139883e+00   1.2211160e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3137207e+00   1.3888430e+00   1.4017372e+00   1.4403253e+00   1.4341146e+00   1.4478055e+00
   1.5000000e+02   1.2946639e+00   1.3486845e+00   1.3530339e+00   1.3847816e+00   1.3789347e+00   1.3890534e+00   1.1822483e+00   1.2248680e+00   1.2303980e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3477138e+00   1.4106701e+00   1.4202887e+00   1.4509172e+00   1.4443569e+00   1.4555650e+00
   1.7500000e+02   1.3147498e+00   1.3595051e+00   1.3630631e+00   1.3904878e+00   1.3843750e+00   1.3930306e+00   1.1978605e+00   1.2325920e+00   1.2369326e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3717933e+00   1.4255114e+00   1.4328152e+00   1.4577617e+00   1.4511308e+00   1.4607795e+00
   2.0000000e+02   1.3295800e+00   1.3672500e+00   1.3702364e+00   1.3945464e+00   1.3888059e+00   1.3959035e+00   1.2092340e+00   1.2381567e+00   1.2418085e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.3901069e+00   1.4360068e+00   1.4419164e+00   1.4624084e+00   1.4558938e+00   1.4645917e+00


==> Figures/QPSK_MutInf_vs_tau_c_R075.txt <==
(0)x-axis_tau_c_R075_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_4	(14)SPISMMSEpilotReuse_4	(15)SPSMMSEpilotReuse_4	(16)SPMRdataReuse_4	(17)SPISMMSEdataReuse_4	(18)SPSMMSEdataReuse_4	
   3.5000000e+01   9.1978217e-01   9.8548900e-01   9.9340946e-01   1.0300368e+00   1.0272040e+00   1.0372978e+00   1.8964587e-01   2.0169504e-01   2.0379196e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.7675116e-01   1.0627506e+00   1.1076041e+00   1.3201430e+00   1.3577407e+00   1.3957431e+00
   5.0000000e+01   1.0304930e+00   1.1040924e+00   1.1128868e+00   1.1507165e+00   1.1503851e+00   1.1615358e+00   5.3114698e-01   5.6489913e-01   5.7073442e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0809995e+00   1.1952763e+00   1.2382600e+00   1.3791498e+00   1.3996283e+00   1.4243809e+00
   7.5000000e+01   1.1167988e+00   1.1964970e+00   1.2059771e+00   1.2430894e+00   1.2446722e+00   1.2572277e+00   7.9712164e-01   8.4763878e-01   8.5632943e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.1646579e+00   1.2782792e+00   1.3107235e+00   1.3971585e+00   1.4124602e+00   1.4324496e+00
   1.0000000e+02   1.1602234e+00   1.2430794e+00   1.2528316e+00   1.2896914e+00   1.2913546e+00   1.3049339e+00   9.3025676e-01   9.8922774e-01   9.9932107e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2094080e+00   1.3196250e+00   1.3438202e+00   1.4099599e+00   1.4172810e+00   1.4362116e+00
   1.5000000e+02   1.2041154e+00   1.2899788e+00   1.3000124e+00   1.3373441e+00   1.3377609e+00   1.3524379e+00   1.0637553e+00   1.1311222e+00   1.1425835e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2537339e+00   1.3539076e+00   1.3731019e+00   1.4193358e+00   1.4233478e+00   1.4396766e+00
   2.0000000e+02   1.2266633e+00   1.3139407e+00   1.3240991e+00   1.3607062e+00   1.3611434e+00   1.3766408e+00   1.1309773e+00   1.2024198e+00   1.2144884e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2702531e+00   1.3657404e+00   1.3839384e+00   1.4220903e+00   1.4249637e+00   1.4402363e+00
   2.5000000e+02   1.2402190e+00   1.3285838e+00   1.3388059e+00   1.3745950e+00   1.3750178e+00   1.3908095e+00   1.1714492e+00   1.2454659e+00   1.2578117e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2798965e+00   1.3713918e+00   1.3898237e+00   1.4240875e+00   1.4253835e+00   1.4406881e+00
   3.0000000e+02   1.2495636e+00   1.3383974e+00   1.3485783e+00   1.3848372e+00   1.3842090e+00   1.4006405e+00   1.1986905e+00   1.2741896e+00   1.2867887e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.2858540e+00   1.3767352e+00   1.3945163e+00   1.4252129e+00   1.4258235e+00   1.4408378e+00


==> Figures/QPSK_PER_vs_M_R05.txt <==
(0)x-axis_M_R05_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   2.5000000e+01   6.5470952e-01   4.6803452e-01   4.2919881e-01   4.2727143e-01   4.0620833e-01   3.4015595e-01   5.7017857e-01   3.8074048e-01   3.2179881e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.5869286e-01   5.8150833e-01   5.0889643e-01   5.7104405e-01   5.3740833e-01   4.5271905e-01
   5.0000000e+01   3.2159286e-01   2.0526548e-01   1.9109762e-01   1.9478571e-01   1.7477857e-01   1.4932381e-01   2.6764881e-01   1.6310714e-01   1.4006429e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.7228452e-01   2.3516786e-01   2.0845595e-01   2.6236786e-01   2.1811429e-01   1.8994405e-01
   1.0000000e+02   1.6246310e-01   8.5403571e-02   7.8942857e-02   6.9828571e-02   6.6898810e-02   5.5205952e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.0882500e-01   9.1684524e-02   7.7167857e-02
   1.5000000e+02   9.7542857e-02   4.9129762e-02   4.4995238e-02   3.2677381e-02   3.6328571e-02   2.8722619e-02   7.0963095e-02   3.2725000e-02   2.7983333e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.1578690e-01   5.6876190e-02   5.1169048e-02   5.4753571e-02   5.0348810e-02   4.3440476e-02
   1.7500000e+02   7.8107143e-02   3.8326190e-02   3.5066667e-02   2.3802381e-02   2.7285714e-02   2.1398810e-02   5.5739286e-02   2.4571429e-02   2.0777381e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.2576190e-02   4.5710714e-02   4.1076190e-02   4.1555952e-02   3.9805952e-02   3.3901190e-02
   2.0000000e+02   6.3844048e-02   3.0976190e-02   2.8140476e-02   1.7965476e-02   2.0905952e-02   1.6486905e-02   4.4860714e-02   1.9165476e-02   1.6114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   7.5625000e-02   3.7171429e-02   3.3296429e-02   3.2623810e-02   3.1905952e-02   2.6865476e-02
   2.2500000e+02   5.2823810e-02   2.5057143e-02   2.2821429e-02   1.4171429e-02   1.6340476e-02   1.2944048e-02   3.6913095e-02   1.5390476e-02   1.2811905e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   6.2583333e-02   3.0557143e-02   2.7352381e-02   2.5904762e-02   2.5676190e-02   2.1720238e-02
   2.5000000e+02   4.4325000e-02   2.0950000e-02   1.9069048e-02   1.1422619e-02   1.3385714e-02   1.0323810e-02   3.0879762e-02   1.3095238e-02   1.0379762e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.2898810e-02   2.5370238e-02   2.2546429e-02   2.0658333e-02   2.0873810e-02   1.7563095e-02
   2.7500000e+02   3.7521429e-02   1.7873810e-02   1.6045238e-02   8.9940476e-03   1.0998810e-02   8.0011905e-03   2.5871429e-02   1.1361905e-02   8.2857143e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   4.5069048e-02   2.1194048e-02   1.8767857e-02   1.6570238e-02   1.7155952e-02   1.4400000e-02
   3.0000000e+02   3.2160714e-02   1.5091667e-02   1.3373810e-02   6.8392857e-03   9.2059524e-03   6.2952381e-03   2.1904762e-02   9.5321429e-03   6.7059524e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.8505952e-02   1.7735714e-02   1.5645238e-02   1.3402381e-02   1.4278571e-02   1.1692857e-02
   3.2500000e+02   2.8030952e-02   1.3102381e-02   1.1623810e-02   5.3523810e-03   7.7178571e-03   5.2773810e-03   1.9191667e-02   8.1190476e-03   5.7904762e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.3598810e-02   1.5514286e-02   1.3426190e-02   1.1086905e-02   1.2407143e-02   9.7261905e-03
   3.5000000e+02   2.4483333e-02   1.1302381e-02   1.0080952e-02   4.4702381e-03   6.5047619e-03   4.6130952e-03   1.6567857e-02   6.7690476e-03   5.0857143e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.9361905e-02   1.3301190e-02   1.1339286e-02   8.8523810e-03   1.0670238e-02   7.9011905e-03
   3.7500000e+02   2.1763095e-02   9.9035714e-03   8.8940476e-03   3.7821429e-03   5.3404762e-03   3.9952381e-03   1.4583333e-02   5.5892857e-03   4.5130952e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.5858333e-02   1.1840476e-02   9.7785714e-03   7.3333333e-03   9.5202381e-03   6.5142857e-03
   4.0000000e+02   1.9350000e-02   8.8369048e-03   8.0369048e-03   3.4023810e-03   4.6630952e-03   3.6797619e-03   1.3144048e-02   4.9214286e-03   4.2285714e-03   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.2920238e-02   1.0451190e-02   8.3357143e-03   6.1797619e-03   8.4476190e-03   5.6261905e-03


==> Figures/QPSK_PER_vs_SNR_R05.txt <==
(0)x-axis_SNR_R05_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
  -2.5000000e+01   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
  -2.0000000e+01   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
  -1.8000000e+01   1.0000000e+00   9.9999797e-01   0.0000000e+00   9.9295528e-01   9.9155691e-01   0.0000000e+00   9.9999187e-01   9.9997154e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00
  -1.6000000e+01   9.9897764e-01   9.9758537e-01   0.0000000e+00   4.1057520e-01   3.5715244e-01   0.0000000e+00   6.9845325e-01   5.4781707e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   9.9559146e-01   9.9134350e-01   0.0000000e+00   8.3970325e-01   8.0241870e-01   0.0000000e+00
  -1.4000000e+01   6.0048577e-01   4.6965650e-01   0.0000000e+00   1.6736585e-01   1.5247154e-01   0.0000000e+00   2.5124797e-01   1.5852439e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   5.5311992e-01   3.8617683e-01   0.0000000e+00   2.8425203e-01   2.5761585e-01   0.0000000e+00
  -1.2000000e+01   2.9245528e-01   2.0127846e-01   0.0000000e+00   1.1278659e-01   1.0321545e-01   0.0000000e+00   1.7996341e-01   1.0053862e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   3.0994106e-01   2.0163618e-01   0.0000000e+00   1.8919309e-01   1.6339024e-01   0.0000000e+00
  -1.0000000e+01   2.2237602e-01   1.3890650e-01   0.0000000e+00   8.9697154e-02   8.1536585e-02   0.0000000e+00   1.5037805e-01   7.8528455e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.4274593e-01   1.4468293e-01   0.0000000e+00   1.4696951e-01   1.2427642e-01   0.0000000e+00
  -5.0000000e+00   1.6776829e-01   8.7853659e-02   0.0000000e+00   6.8359756e-02   6.1975610e-02   0.0000000e+00   1.2342886e-01   6.0400407e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8882114e-01   1.0091260e-01   0.0000000e+00   1.1060976e-01   9.0489837e-02   0.0000000e+00
   0.0000000e+00   1.5260976e-01   7.5810976e-02   0.0000000e+00   6.2341463e-02   5.7806911e-02   0.0000000e+00   1.1561992e-01   5.5896341e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.7464228e-01   8.8892276e-02   0.0000000e+00   1.0008537e-01   8.0225610e-02   0.0000000e+00
   5.0000000e+00   1.4361585e-01   7.0331301e-02   0.0000000e+00   5.9042683e-02   5.7804878e-02   0.0000000e+00   1.1043902e-01   5.3493902e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6850203e-01   8.3443089e-02   0.0000000e+00   9.0884146e-02   7.4359756e-02   0.0000000e+00
   1.0000000e+01   1.3131098e-01   6.4691057e-02   0.0000000e+00   5.1552846e-02   5.5121951e-02   0.0000000e+00   1.0772154e-01   4.8924797e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.6533943e-01   7.8552846e-02   0.0000000e+00   7.5632114e-02   7.0760163e-02   0.0000000e+00


==> Figures/QPSK_PER_vs_iter_R05.txt <==
(1)x-axis_iter	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
   0.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   1.6246310e-01   8.5403571e-02   7.8942857e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.8828214e-01   1.0333214e-01   9.0288095e-02
   1.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   1.2799405e-01   7.9554762e-02   7.0240476e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.6352619e-01   9.7103571e-02   8.2827381e-02
   2.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   1.1462381e-01   7.3430952e-02   6.3005952e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.5591310e-01   9.4627381e-02   7.9883333e-02
   3.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   1.0390000e-01   7.0445238e-02   5.9200000e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.4875833e-01   9.3338095e-02   7.8580952e-02
   4.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   9.5222619e-02   6.8986905e-02   5.7584524e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.4077143e-01   9.2692857e-02   7.8008333e-02
   5.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   8.6542857e-02   6.8139286e-02   5.6567857e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.3151190e-01   9.2260714e-02   7.7667857e-02
   6.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   7.9702381e-02   6.7570238e-02   5.5960714e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.2231667e-01   9.1989286e-02   7.7445238e-02
   7.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   7.4032143e-02   6.7200000e-02   5.5534524e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.1453333e-01   9.1826190e-02   7.7276190e-02
   8.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   6.9828571e-02   6.6898810e-02   5.5205952e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.0882500e-01   9.1684524e-02   7.7167857e-02
   9.0000000e+00   1.6246310e-01   8.5403571e-02   7.8942857e-02   6.6947619e-02   6.6676190e-02   5.4938095e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.0490833e-01   9.1570238e-02   7.7079762e-02
   1.0000000e+01   1.6246310e-01   8.5403571e-02   7.8942857e-02   6.4922619e-02   6.6519048e-02   5.4723810e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.8828214e-01   1.0333214e-01   9.0288095e-02   1.0217024e-01   9.1486905e-02   7.7003571e-02
   1.1000000e+01   1.6246310e-01   8.5403571e-02   7.8942857e-02   3.3808333e-02   5.1991667e-02   3.6508333e-02   1.2876310e-01   5.9891667e-02   5.2114286e-02   3.3989286e-02   5.2115476e-02   3.6982143e-02   1.8828214e-01   1.0333214e-01   9.0288095e-02   5.9500000e-02   7.8275000e-02   5.9252381e-02


==> Figures/QPSK_PER_vs_rho_R05.txt <==
(0)x-axis_rho_R05_	(1)RPMRpilotReuse_1	(2)RPISMMSEpilotReuse_1	(3)RPSMMSEpilotReuse_1	(4)RPMRdataReuse_1	(5)RPISMMSEdataReuse_1	(6)RPSMMSEdataReuse_1	(7)RPMRpilotReuse_3	(8)RPISMMSEpilotReuse_3	(9)RPSMMSEpilotReuse_3	(10)RPMRdataReuse_3	(11)RPISMMSEdataReuse_3	(12)RPSMMSEdataReuse_3	(13)SPMRpilotReuse_19	(14)SPISMMSEpilotReuse_19	(15)SPSMMSEpilotReuse_19	(16)SPMRdataReuse_19	(17)SPISMMSEdataReuse_19	(18)SPSMMSEdataReuse_19	
  -3.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -2.0000000e+01   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00   1.0000000e+00
  -1.5000000e+01   9.3286333e-01   8.9145667e-01   8.8739000e-01   2.4435333e-01   2.2382667e-01   2.0541333e-01   3.8147333e-01   2.5516667e-01   2.4237333e-01   0.0000000e+00   0.0000000e+00   0.0000000e+00   8.4804667e-01   7.4780333e-01   7.3768667e-01   4.4498000e-01   4.1077333e-01   3.8720667e-01
  -1.0000000e+01   2.4213000e-01   1.4595000e-01   1.3731667e-01   1.0345333e-01   9.6023333e-02   8.4020000e-02   1.7667000e-01   9.2950000e-02   8.4996667e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.6542000e-01   1.6466333e-01   1.4754333e-01   1.7021000e-01   1.4294667e-01   1.2223000e-01
  -5.0000000e+00   1.8779667e-01   1.0304000e-01   9.6603333e-02   8.0833333e-02   7.6956667e-02   6.5363333e-02   1.4618000e-01   7.3120000e-02   6.3046667e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.1733333e-01   1.1934000e-01   1.0650333e-01   1.3279000e-01   1.0730333e-01   9.2653333e-02
   0.0000000e+00   1.7208667e-01   9.3080000e-02   8.4873333e-02   7.4640000e-02   7.3260000e-02   5.9846667e-02   1.3742333e-01   6.8430000e-02   5.5530000e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   2.0249667e-01   1.0803333e-01   9.5383333e-02   1.1871333e-01   9.7973333e-02   8.2900000e-02
   5.0000000e+00   1.6390333e-01   8.7513333e-02   7.6916667e-02   6.8746667e-02   7.1180000e-02   5.4676667e-02   1.3120000e-01   6.6256667e-02   5.0270000e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9431000e-01   1.0083333e-01   8.6853333e-02   1.0570333e-01   9.1636667e-02   7.4496667e-02
   1.0000000e+01   1.5821667e-01   8.0026667e-02   7.0400000e-02   6.4643333e-02   6.8600000e-02   5.3230000e-02   1.2860000e-01   6.2290000e-02   4.6306667e-02   0.0000000e+00   0.0000000e+00   0.0000000e+00   1.9499667e-01   9.4316667e-02   7.7653333e-02   8.9570000e-02   8.4010000e-02   6.6946667e-02

